Adiabatic Mass Loss In Binary Stars. VI. Massive Helium Binary Stars

The stability of binary mass transfer is a critical problem for binary evolution. We systematically calculate the adiabatic mass-loss model for naked helium stars with masses ranging from 10$M_{\odot}$ to 80$M_{\odot}$ to study the critical mass ratio ($q_\textrm{crit}$) of Wolf-Rayet binaries. We set up two prescriptions about Wolf-Rayet stellar wind and consider the isotropic re-emission effect during adiabatic mass loss. Results of the critical mass ratio for conserved dynamically unstable mass transfer show that most of the no-wind helium stars on the main sequence (HeMS) have $0.7<q_\textrm{crit}<3.0$ and on the Hertzsprung gap (HeHG) have $1.5<q_\textrm{crit}<27$. With the Wolf-Rayet star wind effect, the $q_\textrm{crit}$ gets lower on a certain evolutionary stage. With the isotropic re-emission effect, the $q_\textrm{crit}$ gets larger for early-evolutionary stage helium stars and lower for late-evolutionary stage helium stars. Based on fully non-conserved mass transfer, the criteria for HeMS stars are $1.0<q_\textrm{crit}<2.8$ and HeHG stars are $1.5<q_\textrm{crit}<5.0$. Compared with the widely used criterion $q_\textrm{crit}=3$ (HeMS) and $q_\textrm{crit}=4$ (HeHG), our result becomes more unstable for the HeMS stars and more stable for the HeHG stars. Our work could be applied to the binary mass transfer stage of massive helium binaries, such as Wolf-Rayet star binaries and high mass X-ray binaries with Wolf-Rayet star companions. It can be applied to the binary population synthesis studies for the formation of special objects, such as double black hole mergers.

==> MRT_0.8wind_data.txt <==
Title: Adiabatic Mass Loss In Binary Stars. VI. Massive Mass Helium Binary Stars
Authors: Lifu Zhang, Hongwei Ge, Zhenwei Li, Hailiang Chen, Dengkai Jiang, Xuefei Chen, Zhanwen Han
Table: Physical parameters and mass transfer stability of a no-wind helium stars
================================================================================
Byte-by-byte Description of file: MRT_0.8wind_data.txt
--------------------------------------------------------------------------------
   Bytes Format Units      Label       Explanations
--------------------------------------------------------------------------------
   1-  2 I2     ---        k           mass loss sequence number
   4-  8 F5.2   solMass    Mass        initial mass before mass loss
  10- 17 A8     yr         age         age since He-ZAMS (1)
  19- 23 F5.2   solMass    MCO         carbon-oxygen core mass (2)
  25- 31 F7.4   [solRad]   logR        log initial stellar radius
  33- 38 F6.4   [yr]       logt*KH     log KH timescale
  40- 45 F6.4   [solLum]   logL        log initial luminosity
  47- 52 F6.4   [K]        logTeff     log initial effective temperature
  54- 59 F6.4   [cm/s2]    logg        log initial surface gravity acceleration
  61- 67 F7.5   ---        XHe*c       helium fraction in the center
  69- 74 F6.3   ---        qcrit[0]    critical mass ratio for conservative mass transfer (3)
  76- 81 F6.3   ---        qcrit[0.5]  critical mass ratio for half non-conservative angular momentum loss (4)
  83- 88 F6.3   ---        qcrit[1]    critical mass ratio for fully non-conservative angular momentum loss (5)
--------------------------------------------------------------------------------
Note (1):   the He-ZAMS models are every first models in the list.
Note (2):   the mass coordinate at which the helium abundance is halfway between the maximum helium abundance in the stellar interior and the minimum helium abundance interior to that maximum.
Note (3):   full-conserved mass transfer. defines q=M_helium/M_accretor.
Note (4):   half non-conserved mass transfer. The angular momentum loss is using beta=0.5 isotropic re-emission.
Note (5):   fully non-conserved mass transfer. The angular momentum loss is using beta=1 isotropic re-emission.
--------------------------------------------------------------------------------
 1  9.96 0.00e+00  5.61 -0.0854 4.3888 5.1398 1.6224 5.5107 0.95157  1.038  1.177  1.296 
 2  9.75 4.55e+04  6.45 -0.0803 4.3717 5.1360 1.6220 5.4969 0.85179  1.074  1.212  1.324 
 3  9.64 6.95e+04  6.56 -0.0773 4.3625 5.1341 1.6218 5.4894 0.80159  1.093  1.229  1.338 
 4  9.41 1.19e+05  6.64 -0.0719 4.3436 5.1302 1.6213 5.4744 0.70169  1.129  1.263  1.366 
 5  9.19 1.69e+05  6.62 -0.0672 4.3241 5.1264 1.6209 5.4597 0.60193  1.164  1.296  1.391 
 6  8.95 2.22e+05  6.56 -0.0638 4.3039 5.1225 1.6206 5.4455 0.50105  1.203  1.330  1.418 
 7  8.71 2.77e+05  6.50 -0.0629 4.2835 5.1186 1.6204 5.4327 0.40138  1.239  1.364  1.444 
 8  8.45 3.36e+05  6.43 -0.0663 4.2630 5.1145 1.6203 5.4226 0.30158  1.275  1.398  1.468 
 9  8.31 3.68e+05  6.39 -0.0708 4.2528 5.1123 1.6204 5.4194 0.25118  1.295  1.414  1.483 
10  8.17 4.02e+05  6.36 -0.0784 4.2431 5.1100 1.6206 5.4184 0.20095  1.313  1.432  1.494 
11  8.01 4.39e+05  6.32 -0.0911 4.2344 5.1075 1.6210 5.4210 0.15125  1.333  1.449  1.507 
12  7.84 4.80e+05  6.29 -0.1133 4.2277 5.1048 1.6219 5.4308 0.10113  1.353  1.467  1.520 
13  7.63 5.28e+05  6.25 -0.1585 4.2271 5.1024 1.6237 5.4587 0.05009  1.373  1.486  1.532 
14  7.45 5.72e+05  6.22 -0.2570 4.2449 5.1059 1.6281 5.5335 0.01011  1.393  1.503  1.545 
15  7.40 5.83e+05  6.21 -0.3457 4.2653 5.1187 1.6325 5.6079 0.00115 -1.000 -1.000 -1.000 
16  7.40 5.84e+05  6.21 -0.3826 4.2714 5.1280 1.6345 5.6396 0.00003  1.555  1.666  1.720 
17  7.39 5.85e+05  6.21 -0.4457 4.2797 5.1464 1.6380 5.6941 0.00000  1.657  1.762  1.806 
18  7.38 5.87e+05  6.21 -0.5184 4.2920 5.1648 1.6420 5.7568 0.00000  1.757  1.854  1.885 
19  7.37 5.89e+05  6.21 -0.5945 4.3092 5.1793 1.6459 5.8223 0.00000  1.754  1.842  1.857 
20  7.37 5.90e+05  6.21 -0.6150 4.3107 5.1859 1.6471 5.8397 0.00000  1.839  1.910 -1.000 
21  7.35 5.93e+05  6.21 -0.5410 4.2530 5.2100 1.6451 5.7746 0.00000  2.332  2.338 -1.000 
22  7.35 5.93e+05  6.21 -0.4732 4.2116 5.2215 1.6428 5.7155 0.00000  2.600  2.563  2.384 
23  7.35 5.94e+05  6.21 -0.4022 4.1709 5.2310 1.6403 5.6537 0.00000  2.863  2.764  2.524 
24  7.34 5.94e+05  6.21 -0.3308 4.1310 5.2395 1.6377 5.5914 0.00000  3.124  2.963  2.659 
25  7.34 5.95e+05  6.21 -0.2509 4.0868 5.2487 1.6348 5.5219 0.00000  3.426  3.187  2.807 
26  7.34 5.95e+05  6.21 -0.1854 4.0511 5.2557 1.6324 5.4649 0.00000  3.683  3.368  2.923 
27  7.34 5.95e+05  6.21 -0.1136 4.0127 5.2627 1.6296 5.4024 0.00000  3.957  3.560  3.046 
28  7.33 5.96e+05  6.22 -0.0320 3.9701 5.2696 1.6265 5.3314 0.00000  4.290  3.793  3.188 
29  7.33 5.96e+05  6.22  0.0610 3.9224 5.2767 1.6229 5.2505 0.00000  4.712  4.084  3.357 
30  7.33 5.96e+05  6.22  0.1296 3.8875 5.2817 1.6202 5.1909 0.00000  4.973  4.285  3.475 
31  7.33 5.96e+05  6.23  0.2596 3.8229 5.2895 1.6150 5.0778 0.00000  5.532  4.721  3.713 
32  7.33 5.96e+05  6.24  0.3136 3.7958 5.2931 1.6128 5.0309 0.00000  5.853  4.964  3.835 
 1 12.93 0.00e+00  7.37  0.0805 4.3262 5.3574 1.6260 5.4801 0.95206  0.875  1.015  1.148 
 2 12.61 3.70e+04  8.58  0.0839 4.3102 5.3498 1.6255 5.4661 0.85239  0.912  1.051  1.179 
 3 12.44 5.70e+04  8.72  0.0860 4.3013 5.3458 1.6252 5.4582 0.80145  0.929  1.069  1.196 
 4 12.09 9.75e+04  8.83  0.0897 4.2832 5.3378 1.6247 5.4428 0.70144  0.965  1.103  1.224 
 5 11.74 1.40e+05  8.81  0.0926 4.2645 5.3299 1.6241 5.4276 0.60151  1.000  1.137  1.254 
 6 11.38 1.84e+05  8.71  0.0940 4.2451 5.3218 1.6237 5.4129 0.50116  1.036  1.171  1.281 
 7 11.02 2.30e+05  8.60  0.0929 4.2256 5.3136 1.6233 5.3998 0.40179  1.071  1.205  1.306 
 8 10.63 2.80e+05  8.47  0.0868 4.2060 5.3048 1.6231 5.3895 0.30158  1.105  1.236  1.334 
 9 10.43 3.07e+05  8.41  0.0806 4.1965 5.3001 1.6232 5.3866 0.25142  1.123  1.253  1.345 
10 10.21 3.36e+05  8.35  0.0706 4.1876 5.2951 1.6234 5.3861 0.20103  1.140  1.270  1.366 
11  9.99 3.67e+05  8.29  0.0546 4.1802 5.2899 1.6238 5.3902 0.15149  1.155  1.283  1.372 
12  9.73 4.02e+05  8.22  0.0278 4.1751 5.2844 1.6247 5.4023 0.10130  1.172  1.300  1.389 
13  9.45 4.43e+05  8.13 -0.0241 4.1769 5.2791 1.6266 5.4345 0.05012  1.184  1.310  1.395 
14  9.20 4.80e+05  8.02 -0.1280 4.1974 5.2809 1.6311 5.5133 0.01015  1.199  1.324  1.408 
15  9.15 4.89e+05  7.98 -0.2125 4.2179 5.2918 1.6353 5.5840 0.00117  1.226  1.349  1.428 
16  9.14 4.90e+05  7.98 -0.2404 4.2233 5.2981 1.6367 5.6080 0.00019  1.256  1.378  1.451 
17  9.13 4.92e+05  7.98 -0.3098 4.2347 5.3160 1.6405 5.6679 0.00000  1.337  1.452  1.508 
18  9.12 4.93e+05  7.97 -0.3823 4.2508 5.3305 1.6443 5.7304 0.00000  1.392  1.503  1.551 
19  9.11 4.94e+05  7.97 -0.4526 4.2705 5.3406 1.6477 5.7911 0.00000  1.435  1.542  1.580 
20  9.10 4.96e+05  7.96 -0.5234 4.2872 5.3531 1.6513 5.8519 0.00000  1.623  1.718  1.721 
21  9.08 4.98e+05  7.96 -0.4179 4.2244 5.3688 1.6476 5.7596 0.00000  2.152  2.154 -1.000 
22  9.08 4.98e+05  7.96 -0.3728 4.2027 5.3708 1.6458 5.7203 0.00000  2.271  2.247  2.101 
23  9.08 4.98e+05  7.96 -0.2964 4.1670 5.3732 1.6427 5.6539 0.00000  2.464  2.401 -1.000 
24  9.08 4.99e+05  7.95 -0.1388 4.0906 5.3808 1.6365 5.5169 0.00000  2.889  2.719  2.408 
25  9.08 4.99e+05  7.95 -0.0700 4.0554 5.3860 1.6338 5.4570 0.00000  3.084  2.860 -1.000 
26  9.07 4.99e+05  7.95 -0.0089 4.0224 5.3922 1.6315 5.4038 0.00000  3.311  3.021  2.600 
27  9.07 5.00e+05  7.96  0.0979 3.9671 5.4009 1.6274 5.3109 0.00000  3.696  3.290  2.763 
28  9.07 5.00e+05  7.96  0.1446 3.9435 5.4041 1.6256 5.2703 0.00000 -1.000 -1.000 -1.000 
29  9.07 5.00e+05  7.96  0.2155 3.9080 5.4086 1.6228 5.2087 0.00000  4.113  3.574  2.930 
30  9.07 5.00e+05  7.96  0.2942 3.8690 5.4133 1.6196 5.1402 0.00000  4.443  3.788  3.049 
31  9.06 5.01e+05  7.96  0.4324 3.8008 5.4212 1.6140 5.0200 0.00000  5.031  4.162  3.253 
32  9.06 5.01e+05  7.97  0.5082 3.7637 5.4253 1.6110 4.9542 0.00000  5.375 -1.000 -1.000 
33  9.06 5.01e+05  7.98  0.6053 3.7161 5.4306 1.6070 4.8697 0.00000  5.932  4.699  3.523 
34  9.06 5.01e+05  8.07  0.7048 3.6665 5.4368 1.6030 4.7832 0.00000  6.814 -1.000 -1.000 
 1 16.87 0.00e+00  9.74  0.2840 4.2641 5.5619 1.6274 5.4187 0.95057  0.745  0.881  1.022 
 2 16.37 3.11e+04 11.40  0.2876 4.2476 5.5507 1.6267 5.4025 0.85043  0.784  0.921  1.057 
 3 16.11 4.76e+04 11.58  0.2899 4.2386 5.5449 1.6263 5.3936 0.80046  0.805  0.942  1.077 
 4 15.59 8.18e+04 11.68  0.2942 4.2198 5.5331 1.6255 5.3755 0.70046  0.844  0.980  1.110 
 5 15.06 1.18e+05 11.63  0.2981 4.2002 5.5212 1.6248 5.3572 0.60045  0.883  1.021  1.150 
 6 14.53 1.55e+05 11.49  0.3011 4.1797 5.5090 1.6240 5.3389 0.50031  0.920  1.057  1.179 
 7 13.98 1.95e+05 11.30  0.3017 4.1587 5.4964 1.6234 5.3217 0.40026  0.962  1.098  1.216 
 8 13.41 2.38e+05 11.10  0.2968 4.1380 5.4832 1.6230 5.3080 0.30037  1.003  1.139  1.251 
 9 13.11 2.61e+05 11.00  0.2900 4.1285 5.4761 1.6229 5.3040 0.25032  1.032  1.166  1.272 
10 12.80 2.86e+05 10.89  0.2784 4.1200 5.4687 1.6230 5.3037 0.20022  1.044  1.177  1.282 
11 12.48 3.14e+05 10.74  0.2582 4.1140 5.4614 1.6235 5.3102 0.15022  1.058  1.191  1.293 
12 12.15 3.44e+05 10.53  0.2258 4.1115 5.4549 1.6246 5.3268 0.10016  1.066  1.198  1.299 
13 11.83 3.79e+05 10.29  0.1719 4.1152 5.4509 1.6267 5.3618 0.05016  1.076  1.207  1.306 
14 11.56 4.12e+05 10.07  0.0767 4.1335 5.4544 1.6309 5.4347 0.01023  1.103  1.232  1.325 
15 11.50 4.19e+05 10.02  0.0156 4.1459 5.4642 1.6340 5.4856 0.00113  1.161  1.286  1.367 
16 11.50 4.20e+05 10.02  0.0004 4.1463 5.4699 1.6349 5.4986 0.00005  1.198  1.321  1.396 
17 11.49 4.22e+05 10.01 -0.0119 4.1323 5.4884 1.6363 5.5088 0.00000  1.400  1.503  1.538 
18 11.46 4.26e+05 10.00  0.0649 4.0703 5.5147 1.6344 5.4409 0.00000  2.130  2.111  1.973 
19 11.45 4.26e+05  9.99  0.1308 4.0356 5.5203 1.6319 5.3835 0.00000  2.391  2.321  2.109 
20 11.44 4.27e+05  9.99  0.1989 3.9965 5.5293 1.6294 5.3241 0.00000  2.710  2.549  2.241 
21 11.44 4.27e+05  9.99  0.2670 3.9612 5.5348 1.6268 5.2648 0.00000  2.949  2.720  2.343 
22 11.44 4.28e+05  9.99  0.3380 3.9256 5.5393 1.6240 5.2030 0.00000  3.184  2.884  2.439 
23 11.43 4.28e+05  9.99  0.4077 3.8911 5.5433 1.6212 5.1424 0.00000  3.416  3.042  2.525 
24 11.43 4.28e+05 10.00  0.4865 3.8524 5.5477 1.6180 5.0739 0.00000  3.686  3.220  2.619 
25 11.43 4.28e+05 10.00  0.5563 3.8182 5.5514 1.6152 5.0131 0.00000  3.931  3.374  2.691 
26 11.43 4.29e+05 10.00  0.6292 3.7825 5.5553 1.6122 4.9498 0.00000  4.203  3.544  2.776 
27 11.43 4.29e+05 10.01  0.7055 3.7451 5.5594 1.6091 4.8833 0.00000  4.506  3.731  2.867 
28 11.42 4.29e+05 10.01  0.7864 3.7055 5.5637 1.6058 4.8131 0.00000  4.854  3.940  2.967 
29 11.42 4.29e+05 10.02  0.8721 3.6636 5.5683 1.6023 4.7386 0.00000  5.266  4.181 -1.000 
30 11.42 4.29e+05 10.04  0.9396 3.6304 5.5721 1.5995 4.6799 0.00000  5.686  4.417  3.178 
31 11.42 4.30e+05 10.09  1.0567 3.5729 5.5785 1.5947 4.5780 0.00000  6.644  4.945  3.382 
 1 19.87 0.00e+00 11.41  0.4625 4.2106 5.6802 1.6256 5.3348 0.95198  0.728  0.862  1.004 
 2 19.24 2.80e+04 13.50  0.4663 4.1940 5.6669 1.6248 5.3174 0.85232  0.769  0.905  1.043 
 3 18.90 4.30e+04 13.73  0.4692 4.1844 5.6600 1.6243 5.3073 0.80236  0.786  0.922  1.057 
 4 18.24 7.40e+04 13.83  0.4756 4.1645 5.6461 1.6233 5.2862 0.70293  0.836  0.973  1.104 
 5 17.56 1.07e+05 13.74  0.4822 4.1430 5.6318 1.6223 5.2640 0.60187  0.877  1.014  1.141 
 6 16.88 1.42e+05 13.56  0.4889 4.1204 5.6172 1.6213 5.2410 0.50150  0.934  1.069  1.187 
 7 16.19 1.78e+05 13.32  0.4930 4.0974 5.6023 1.6204 5.2194 0.40186  0.974  1.109  1.221 
 8 15.47 2.18e+05 13.05  0.4900 4.0752 5.5864 1.6198 5.2023 0.30149  1.030  1.162  1.264 
 9 15.11 2.39e+05 12.89  0.4820 4.0659 5.5783 1.6197 5.1989 0.25180  1.040  1.172  1.273 
10 14.73 2.63e+05 12.68  0.4664 4.0589 5.5703 1.6200 5.2015 0.20119  1.058  1.188  1.286 
11 14.37 2.88e+05 12.44  0.4428 4.0547 5.5632 1.6206 5.2112 0.15180  1.065  1.195  1.290 
12 14.01 3.16e+05 12.16  0.4103 4.0525 5.5573 1.6217 5.2283 0.10128  1.071  1.200  1.295 
13 13.65 3.50e+05 11.85  0.3631 4.0536 5.5539 1.6236 5.2579 0.05009  1.088  1.216  1.307 
14 13.36 3.80e+05 11.61  0.2917 4.0621 5.5579 1.6268 5.3107 0.01009  1.139  1.264  1.345 
15 13.30 3.87e+05 11.55  0.2605 4.0628 5.5668 1.6286 5.3358 0.00112  1.224  1.341  1.407 
16 13.29 3.87e+05 11.55  0.2608 4.0571 5.5719 1.6289 5.3354 0.00008  1.282  1.394  1.447 
17 13.29 3.87e+05 11.55  0.2614 4.0562 5.5726 1.6289 5.3348 0.00001  1.292  1.403  1.454 
18 13.28 3.89e+05 11.54  0.3280 4.0022 5.5965 1.6272 5.2764 0.00000  1.678  1.738  1.702 
19 13.26 3.91e+05 11.53  0.4001 3.9552 5.6112 1.6248 5.2133 0.00000  2.090  2.079  1.937 
20 13.24 3.92e+05 11.53  0.4680 3.9165 5.6194 1.6223 5.1538 0.00000  2.552  2.433  2.157 
21 13.24 3.93e+05 11.52  0.5351 3.8824 5.6238 1.6197 5.0953 0.00000  2.851  2.652  2.287 
22 13.23 3.94e+05 11.52  0.6067 3.8468 5.6279 1.6168 5.0328 0.00000  3.139  2.854  2.398 
23 13.23 3.94e+05 11.52  0.6743 3.8136 5.6315 1.6141 4.9740 0.00000  3.394  3.028  2.491 
24 13.22 3.94e+05 11.53  0.7439 3.7796 5.6351 1.6112 4.9135 0.00000  3.650  3.198  2.581 
25 13.22 3.94e+05 11.53  0.8224 3.7411 5.6393 1.6080 4.8452 0.00000  3.954  3.393  2.678 
26 13.22 3.95e+05 11.54  0.8949 3.7056 5.6431 1.6051 4.7821 0.00000  4.247  3.576  2.767 
27 13.22 3.95e+05 11.55  0.9736 3.6671 5.6473 1.6018 4.7137 0.00000  4.537  3.754  2.857 
28 13.21 3.95e+05 11.56  1.0395 3.6347 5.6509 1.5991 4.6563 0.00000  4.864  3.933  2.940 
29 13.21 3.95e+05 11.57  1.1112 3.5995 5.6548 1.5962 4.5940 0.00000  5.229  4.143  3.012 
30 13.21 3.96e+05 11.59  1.1866 3.5624 5.6590 1.5931 4.5285 0.00000  5.633  4.371  3.115 
31 13.21 3.96e+05 11.64  1.2879 3.5126 5.6647 1.5889 4.4404 0.00000  6.451  4.834  3.312 
 1 21.81 0.00e+00 12.59  0.5915 4.1707 5.7449 1.6232 5.2633 0.95054  0.750  0.885  1.023 
 2 21.08 2.67e+04 14.87  0.5987 4.1521 5.7306 1.6222 5.2421 0.85063  0.794  0.930  1.064 
 3 20.70 4.10e+04 15.12  0.6019 4.1423 5.7231 1.6217 5.2314 0.80061  0.820  0.956  1.087 
 4 19.93 7.08e+04 15.22  0.6095 4.1213 5.7079 1.6206 5.2083 0.70038  0.844  0.982  1.118 
 5 19.16 1.02e+05 15.10  0.6180 4.0988 5.6925 1.6195 5.1838 0.60035  0.919  1.054  1.172 
 6 18.38 1.35e+05 14.89  0.6263 4.0751 5.6767 1.6184 5.1586 0.50030  0.971  1.104  1.214 
 7 17.59 1.70e+05 14.61  0.6318 4.0510 5.6603 1.6173 5.1348 0.40034  1.021  1.152  1.254 
 8 16.78 2.08e+05 14.28  0.6283 4.0286 5.6432 1.6166 5.1174 0.30031  1.066  1.195  1.289 
 9 16.37 2.29e+05 14.06  0.6171 4.0205 5.6347 1.6167 5.1164 0.25035  1.077  1.206  1.298 
10 15.97 2.52e+05 13.80  0.5985 4.0148 5.6268 1.6171 5.1217 0.20025  1.088  1.215  1.305 
11 15.58 2.76e+05 13.50  0.5741 4.0109 5.6199 1.6178 5.1321 0.15024  1.092  1.219  1.308 
12 15.20 3.03e+05 13.18  0.5446 4.0077 5.6143 1.6188 5.1470 0.10023  1.100  1.226  1.313 
13 14.82 3.34e+05 12.86  0.5058 4.0058 5.6111 1.6203 5.1697 0.05023  1.124  1.248  1.331 
14 14.51 3.63e+05 12.60  0.4537 4.0063 5.6151 1.6227 5.2059 0.01017  1.198  1.317  1.385 
15 14.45 3.70e+05 12.54  0.4419 3.9993 5.6235 1.6237 5.2142 0.00115  1.304  1.412  1.458 
16 14.44 3.70e+05 12.54  0.4483 3.9920 5.6276 1.6236 5.2085 0.00024  1.362  1.464  1.497 
17 14.44 3.70e+05 12.54  0.4514 3.9894 5.6288 1.6235 5.2057 0.00006  1.381  1.480  1.509 
18 14.43 3.71e+05 12.53  0.5143 3.9456 5.6446 1.6216 5.1508 0.00000  1.660  1.722  1.691 
19 14.42 3.72e+05 12.53  0.5893 3.8993 5.6577 1.6190 5.0853 0.00000  1.978  1.984  1.865 
20 14.40 3.74e+05 12.52  0.6628 3.8559 5.6682 1.6164 5.0210 0.00000  2.385  2.299  2.065 
21 14.39 3.75e+05 12.52  0.7317 3.8182 5.6752 1.6137 4.9608 0.00000  2.820  2.619  2.255 
22 14.38 3.76e+05 12.51  0.7948 3.7863 5.6791 1.6112 4.9056 0.00000  3.143  2.845  2.380 
23 14.37 3.76e+05 12.51  0.8612 3.7535 5.6828 1.6085 4.8479 0.00000  3.442  3.047  2.488 
24 14.37 3.77e+05 12.52  0.9313 3.7190 5.6866 1.6057 4.7868 0.00000  3.742  3.244  2.589 
25 14.37 3.77e+05 12.53  1.0170 3.6768 5.6912 1.6021 4.7122 0.00000  4.110  3.477  2.704 
26 14.36 3.77e+05 12.54  1.0906 3.6407 5.6952 1.5991 4.6482 0.00000  4.439  3.680  2.801 
27 14.36 3.78e+05 12.55  1.1998 3.5871 5.7010 1.5946 4.5532 0.00000  4.924  3.973  2.940 
28 14.35 3.78e+05 12.57  1.2809 3.5472 5.7055 1.5913 4.4826 0.00000  5.362  4.228  3.054 
29 14.35 3.78e+05 12.59  1.3485 3.5139 5.7093 1.5885 4.4238 0.00000  5.728  4.436  3.153 
30 14.35 3.78e+05 12.67  1.4577 3.4602 5.7155 1.5839 4.3289 0.00000  6.754  4.984  3.368 
 1 24.78 0.00e+00 14.24  0.8111 4.0999 5.8310 1.6181 5.1278 0.95077  0.816  0.951  1.081 
 2 23.88 2.51e+04 16.94  0.8159 4.0818 5.8152 1.6171 5.1077 0.85040  0.864  0.999  1.122 
 3 23.42 3.85e+04 17.22  0.8196 4.0716 5.8069 1.6165 5.0961 0.80047  0.888  1.022  1.143 
 4 22.50 6.64e+04 17.32  0.8278 4.0498 5.7902 1.6153 5.0715 0.70068  0.940  1.073  1.186 
 5 21.58 9.58e+04 17.16  0.8380 4.0260 5.7732 1.6140 5.0444 0.60065  0.998  1.129  1.232 
 6 20.65 1.27e+05 16.90  0.8482 4.0008 5.7557 1.6127 5.0164 0.50053  1.052  1.181  1.274 
 7 19.71 1.60e+05 16.55  0.8543 3.9758 5.7375 1.6115 4.9909 0.40038  1.099  1.225  1.311 
 8 18.76 1.96e+05 16.09  0.8440 3.9557 5.7192 1.6111 4.9783 0.30049  1.137  1.260  1.338 
 9 18.30 2.16e+05 15.78  0.8291 3.9491 5.7107 1.6113 4.9805 0.25046  1.145  1.268  1.343 
10 17.85 2.38e+05 15.45  0.8097 3.9438 5.7029 1.6118 4.9866 0.20038  1.150  1.272  1.347 
11 17.67 2.47e+05 15.30  0.8009 3.9417 5.6999 1.6120 4.9898 0.17955  1.153  1.274  1.350 
12 17.42 2.61e+05 15.10  0.7878 3.9388 5.6961 1.6124 4.9950 0.15039  1.158  1.279  1.351 
13 17.00 2.87e+05 14.74  0.7639 3.9335 5.6906 1.6131 5.0051 0.10028  1.172  1.291  1.361 
14 16.72 3.06e+05 14.50  0.7472 3.9288 5.6881 1.6137 5.0124 0.06663  1.192  1.311  1.381 
15 16.58 3.16e+05 14.39  0.7384 3.9260 5.6875 1.6141 5.0165 0.05003  1.210  1.327  1.391 
16 16.25 3.44e+05 14.10  0.7166 3.9138 5.6915 1.6152 5.0266 0.01008  1.323  1.429  1.471 
17 16.18 3.49e+05 14.04  0.7299 3.8964 5.6995 1.6150 5.0131 0.00109  1.468  1.558  1.567 
18 16.17 3.50e+05 14.04  0.7482 3.8834 5.7042 1.6145 4.9971 0.00003  1.558  1.634  1.622 
19 16.17 3.50e+05 14.04  0.7488 3.8830 5.7043 1.6145 4.9966 0.00001  1.561  1.637  1.624 
20 16.16 3.51e+05 14.03  0.8167 3.8404 5.7169 1.6121 4.9373 0.00000  1.814  1.849  1.773 
21 16.15 3.52e+05 14.03  0.8864 3.7994 5.7271 1.6096 4.8765 0.00000  2.088  2.068  1.917 
22 16.14 3.53e+05 14.03  0.9564 3.7591 5.7364 1.6071 4.8155 0.00000  2.385  2.295  2.063 
23 16.12 3.54e+05 14.02  1.0260 3.7197 5.7448 1.6044 4.7546 0.00000  2.802  2.599  2.243 
24 16.11 3.55e+05 14.02  1.0950 3.6830 5.7506 1.6017 4.6942 0.00000  3.294  2.938  2.425 
25 16.10 3.56e+05 14.01  1.1643 3.6484 5.7546 1.5989 4.6338 0.00000  3.694  3.201  2.563 
26 16.09 3.56e+05 14.02  1.2326 3.6146 5.7583 1.5961 4.5742 0.00000  4.040  3.420  2.663 
27 16.09 3.57e+05 14.03  1.3019 3.5804 5.7621 1.5932 4.5139 0.00000  4.383  3.631  2.764 
28 16.08 3.57e+05 14.04  1.3702 3.5468 5.7659 1.5904 4.4544 0.00000  4.730  3.839  2.861 
29 16.08 3.57e+05 14.05  1.4403 3.5122 5.7698 1.5875 4.3934 0.00000  5.109  4.060  2.961 
30 16.07 3.57e+05 14.06  1.5056 3.4798 5.7736 1.5848 4.3366 0.00000  5.476  4.275  3.060 
31 16.07 3.58e+05 14.09  1.5772 3.4447 5.7774 1.5818 4.2744 0.00000  5.959  4.543  3.176 
32 16.07 3.58e+05 14.13  1.6400 3.4133 5.7815 1.5792 4.2198 0.00000  6.495  4.812  3.304 
33 16.07 3.58e+05 14.37  1.6884 3.3895 5.7842 1.5772 4.1777 0.00000  7.728  5.479  3.564 
 1 29.71 0.00e+00 16.97  1.1852 3.9765 5.9498 1.6078 4.8818 0.95068  0.970  1.099  1.203 
 2 28.56 2.29e+04 20.34  1.1869 3.9590 5.9320 1.6068 4.8630 0.85081  1.013  1.142  1.240 
 3 27.96 3.53e+04 20.68  1.1892 3.9488 5.9227 1.6063 4.8518 0.80063  1.032  1.160  1.255 
 4 26.76 6.11e+04 20.79  1.1954 3.9270 5.9038 1.6050 4.8274 0.70069  1.088  1.213  1.297 
 5 25.56 8.84e+04 20.56  1.2040 3.9029 5.8844 1.6037 4.8000 0.60042  1.144  1.264  1.336 
 6 24.37 1.17e+05 20.20  1.2100 3.8786 5.8646 1.6024 4.7741 0.50065  1.193  1.309  1.372 
 7 23.17 1.48e+05 19.70  1.2083 3.8558 5.8442 1.6015 4.7536 0.40061  1.238  1.350  1.406 
 8 22.02 1.82e+05 18.99  1.1859 3.8406 5.8252 1.6015 4.7511 0.30221  1.270  1.380  1.431 
 9 22.01 1.82e+05 18.97  1.1854 3.8404 5.8249 1.6015 4.7512 0.30053  1.259  1.371  1.424 
10 21.46 2.01e+05 18.55  1.1682 3.8346 5.8163 1.6018 4.7552 0.25037  1.268  1.379  1.431 
11 21.24 2.09e+05 18.38  1.1607 3.8322 5.8130 1.6020 4.7572 0.22958  1.277  1.387  1.435 
12 20.94 2.21e+05 18.13  1.1505 3.8287 5.8086 1.6022 4.7599 0.20046  1.284  1.393  1.439 
13 20.49 2.40e+05 17.75  1.1355 3.8225 5.8025 1.6026 4.7635 0.15561  1.295  1.402  1.446 
14 20.44 2.42e+05 17.71  1.1339 3.8216 5.8018 1.6026 4.7638 0.15033  1.288  1.397  1.443 
15 19.95 2.67e+05 17.30  1.1199 3.8122 5.7963 1.6029 4.7654 0.10026  1.324  1.428  1.466 
16 19.46 2.94e+05 16.90  1.1113 3.7977 5.7932 1.6032 4.7623 0.05018  1.392  1.487  1.508 
17 19.08 3.19e+05 16.58  1.1218 3.7720 5.7969 1.6029 4.7444 0.01015  1.551  1.625  1.607 
18 19.00 3.25e+05 16.52  1.1523 3.7481 5.8040 1.6019 4.7161 0.00115  1.711  1.758  1.699 
19 18.99 3.25e+05 16.51  1.1755 3.7333 5.8084 1.6011 4.6957 0.00003  1.808  1.837  1.753 
20 18.99 3.25e+05 16.51  1.1763 3.7328 5.8085 1.6011 4.6950 0.00002  1.809  1.839  1.755 
21 18.98 3.26e+05 16.51  1.2446 3.6917 5.8194 1.5986 4.6355 0.00000  2.074  2.049  1.891 
22 18.97 3.27e+05 16.50  1.3138 3.6518 5.8288 1.5961 4.5752 0.00000  2.342  2.254  2.021 
23 18.96 3.27e+05 16.50  1.3838 3.6121 5.8375 1.5934 4.5141 0.00000  2.654  2.486  2.160 
24 18.94 3.28e+05 16.50  1.4539 3.5729 5.8456 1.5907 4.4528 0.00000  3.052  2.767  2.318 
25 18.92 3.30e+05 16.49  1.5235 3.5353 5.8520 1.5880 4.3919 0.00000  3.601  3.136  2.516 
26 18.90 3.31e+05 16.49  1.5923 3.5006 5.8561 1.5851 4.3318 0.00000  4.089  3.446  2.673 
27 18.89 3.31e+05 16.50  1.6612 3.4664 5.8600 1.5823 4.2717 0.00000  4.519  3.707  2.797 
28 18.89 3.32e+05 16.51  1.7306 3.4320 5.8639 1.5794 4.2112 0.00000  4.944  3.947  2.900 
29 18.88 3.32e+05 16.52  1.7990 3.3982 5.8677 1.5765 4.1517 0.00000  5.391  4.203  3.013 
30 18.88 3.32e+05 16.55  1.8673 3.3645 5.8715 1.5736 4.0922 0.00000  5.910  4.492  3.132 
31 18.87 3.32e+05 16.59  1.9319 3.3324 5.8754 1.5709 4.0361 0.00000  6.550  4.845  3.287 
32 18.87 3.33e+05 17.50  1.9621 3.3227 5.8718 1.5694 4.0097 0.00000  8.632  6.147  3.818 
 1 39.55 0.00e+00 22.00  1.8030 3.7774 6.1290 1.5897 4.4694 0.95244  1.152  1.271  1.340 
 2 37.85 1.99e+04 26.94  1.7940 3.7636 6.1086 1.5891 4.4581 0.85451  1.200  1.315  1.375 
 3 36.91 3.14e+04 27.46  1.7916 3.7543 6.0971 1.5886 4.4493 0.80237  1.228  1.340  1.394 
 4 35.13 5.44e+04 27.57  1.7889 3.7348 6.0748 1.5876 4.4301 0.70304  1.278  1.385  1.429 
 5 33.35 7.89e+04 27.21  1.7871 3.7134 6.0518 1.5865 4.4091 0.60316  1.338  1.439  1.470 
 6 31.60 1.05e+05 26.60  1.7786 3.6937 6.0283 1.5857 4.3930 0.50358  1.384  1.480  1.501 
 7 30.48 1.23e+05 26.02  1.7660 3.6830 6.0133 1.5855 4.3884 0.43864  1.408  1.500  1.515 
 8 29.88 1.33e+05 25.63  1.7552 3.6784 6.0052 1.5855 4.3891 0.40234  1.412  1.505  1.522 
 9 28.40 1.63e+05 24.52  1.7212 3.6683 5.9858 1.5860 4.3966 0.30688  1.424 -1.000 -1.000 
10 28.33 1.64e+05 24.46  1.7195 3.6678 5.9850 1.5861 4.3969 0.30229  1.431 -1.000 -1.000 
11 27.61 1.81e+05 23.87  1.7028 3.6617 5.9761 1.5864 4.4003 0.25208  1.433  1.522 -1.000 
12 26.91 2.00e+05 23.30  1.6880 3.6541 5.9678 1.5866 4.4020 0.20052  1.446  1.533 -1.000 
13 26.26 2.20e+05 22.77  1.6768 3.6449 5.9606 1.5867 4.4011 0.15040  1.467  1.551 -1.000 
14 26.16 2.23e+05 22.69  1.6754 3.6432 5.9596 1.5867 4.4007 0.14276  1.463  1.548 -1.000 
15 25.63 2.42e+05 22.26  1.6701 3.6325 5.9547 1.5867 4.3963 0.10035  1.499  1.579 -1.000 
16 25.00 2.67e+05 21.77  1.6726 3.6136 5.9511 1.5864 4.3835 0.05065  1.573  1.642 -1.000 
17 24.51 2.89e+05 21.36  1.7036 3.5799 5.9539 1.5852 4.3478 0.01032  1.741  1.781  1.713 
18 24.41 2.94e+05 21.28  1.7369 3.5566 5.9594 1.5840 4.3172 0.00140  1.891  1.902  1.794 
19 24.40 2.94e+05 21.27  1.7541 3.5459 5.9622 1.5834 4.3021 0.00041  1.962  1.959  1.832 
20 24.40 2.94e+05 21.27  1.7600 3.5423 5.9632 1.5832 4.2969 0.00021  1.988  1.979  1.845 
21 24.39 2.95e+05 21.27  1.8194 3.5072 5.9720 1.5810 4.2451 0.00000  2.228  2.163  1.957 
22 24.37 2.96e+05 21.27  1.8978 3.4627 5.9820 1.5780 4.1768 0.00000  2.543  2.398  2.099 
23 24.35 2.96e+05 21.26  1.9723 3.4214 5.9903 1.5751 4.1117 0.00000  2.888  2.644  2.238 
24 24.33 2.97e+05 21.25  2.0532 3.3773 5.9985 1.5718 4.0411 0.00000  3.340  2.949  2.403 
25 24.30 2.99e+05 21.24  2.1243 3.3396 6.0042 1.5689 3.9788 0.00000  3.996  3.361  2.607 
26 24.28 2.99e+05 21.25  2.1842 3.3091 6.0081 1.5664 3.9263 0.00000  4.525  3.687  2.760 
27 24.27 3.00e+05 21.26  2.2473 3.2775 6.0119 1.5638 3.8713 0.00000  5.049  3.993  2.898 
28 24.25 3.01e+05 21.29  2.3120 3.2450 6.0163 1.5611 3.8148 0.00000  5.643  4.332  3.050 
29 24.25 3.01e+05 21.35  2.4035 3.2012 6.0196 1.5570 3.7353 0.00000  6.545  4.821  3.260 
 1 49.54 0.00e+00 27.08  2.2462 3.6458 6.2637 1.5769 4.1822 0.95270  1.207  1.318  1.371 
 2 47.21 1.83e+04 33.54  2.2304 3.6336 6.2408 1.5764 4.1750 0.85479  1.258  1.364  1.406 
 3 45.94 2.88e+04 34.19  2.2246 3.6252 6.2282 1.5760 4.1682 0.80344  1.285  1.388  1.425 
 4 43.49 5.03e+04 34.30  2.2144 3.6072 6.2029 1.5752 4.1532 0.70361  1.341  1.438  1.462 
 5 41.06 7.33e+04 33.78  2.2028 3.5883 6.1770 1.5743 4.1384 0.60318  1.400  1.489  1.500 
 6 38.70 9.78e+04 32.81  2.1842 3.5710 6.1508 1.5738 4.1288 0.50301  1.452  1.534  1.533 
 7 36.49 1.24e+05 31.37  2.1473 3.5605 6.1265 1.5742 4.1354 0.40280  1.469  1.550  1.544 
 8 34.51 1.54e+05 29.80  2.1058 3.5515 6.1050 1.5750 4.1472 0.30166  1.475  1.555  1.548 
 9 34.37 1.56e+05 29.68  2.1028 3.5507 6.1035 1.5750 4.1479 0.29361  1.476  1.556  1.549 
10 33.59 1.70e+05 29.04  2.0877 3.5456 6.0954 1.5753 4.1512 0.25016  1.479  1.558  1.551 
11 32.78 1.87e+05 28.38  2.0740 3.5384 6.0872 1.5755 4.1524 0.20213  1.487  1.565  1.556 
12 31.97 2.05e+05 27.74  2.0639 3.5287 6.0796 1.5756 4.1504 0.15246  1.515  1.588  1.572 
13 31.17 2.26e+05 27.11  2.0582 3.5157 6.0730 1.5755 4.1443 0.10140  1.548  1.617  1.591 
14 30.38 2.50e+05 26.49  2.0650 3.4946 6.0689 1.5749 4.1272 0.05021  1.627  1.683  1.638 
15 29.79 2.70e+05 26.01  2.1010 3.4599 6.0708 1.5734 4.0875 0.01030 -1.000 -1.000 -1.000 
16 29.67 2.74e+05 25.90  2.1383 3.4354 6.0759 1.5720 4.0534 0.00126 -1.000 -1.000 -1.000 
17 29.66 2.75e+05 25.89  2.1522 3.4268 6.0781 1.5715 4.0411 0.00042 -1.000 -1.000 -1.000 
18 29.66 2.75e+05 25.89  2.1586 3.4230 6.0790 1.5713 4.0356 0.00021 -1.000 -1.000 -1.000 
19 29.64 2.75e+05 25.89  2.2257 3.3842 6.0882 1.5687 3.9770 0.00000  2.325  2.239  2.014 
20 29.62 2.76e+05 25.88  2.3037 3.3408 6.0971 1.5656 3.9089 0.00000 -1.000 -1.000 -1.000 
21 29.61 2.77e+05 25.88  2.3747 3.3024 6.1041 1.5628 3.8470 0.00000  2.928 -1.000 -1.000 
22 29.59 2.77e+05 25.87  2.4408 3.2673 6.1100 1.5601 3.7893 0.00000  3.262  2.892 -1.000 
23 29.55 2.78e+05 25.86  2.5174 3.2273 6.1156 1.5569 3.7223 0.00000  3.858  3.270  2.554 
24 29.52 2.79e+05 25.86  2.5814 3.1950 6.1193 1.5541 3.6662 0.00000  4.466  3.640  2.723 
25 29.50 2.80e+05 25.87  2.6442 3.1635 6.1233 1.5515 3.6114 0.00000  4.996  3.943  2.868 
26 29.48 2.81e+05 25.90  2.7021 3.1347 6.1272 1.5491 3.5608 0.00000  5.606  4.284  3.012 
27 29.48 2.81e+05 25.91  2.7130 3.1291 6.1282 1.5487 3.5514 0.00000  5.756  4.369  3.045 
 1 62.24 0.00e+00 33.91  2.6572 3.5342 6.3950 1.5652 3.9243 0.95073  1.151  1.264  1.324 
 2 58.96 1.75e+04 41.86  2.6358 3.5224 6.3691 1.5648 3.9194 0.85088  1.207  1.315  1.364 
 3 57.27 2.71e+04 42.62  2.6264 3.5150 6.3554 1.5645 3.9150 0.80086  1.234  1.340  1.383 
 4 53.91 4.74e+04 42.69  2.6114 3.4971 6.3272 1.5637 3.9017 0.70064  1.304  1.403  1.430 
 5 50.62 6.90e+04 41.93  2.5927 3.4793 6.2984 1.5630 3.8906 0.60066  1.367  1.458  1.471 
 6 47.47 9.21e+04 40.40  2.5618 3.4653 6.2701 1.5630 3.8895 0.50083  1.413  1.498  1.501 
 7 44.62 1.17e+05 38.35  2.5141 3.4580 6.2444 1.5638 3.9041 0.40074  1.425  1.508  1.509 
 8 42.13 1.45e+05 36.34  2.4674 3.4507 6.2219 1.5647 3.9197 0.30037  1.432  1.515  1.513 
 9 41.00 1.60e+05 35.43  2.4483 3.4454 6.2120 1.5651 3.9245 0.25055  1.437  1.519  1.516 
10 39.93 1.76e+05 34.58  2.4327 3.4383 6.2029 1.5653 3.9266 0.20045  1.447  1.528  1.522 
11 38.91 1.94e+05 33.78  2.4216 3.4288 6.1947 1.5654 3.9249 0.15036  1.464  1.542  1.533 
12 37.93 2.13e+05 33.02  2.4177 3.4152 6.1879 1.5652 3.9173 0.10048  1.502  1.574  1.555 
13 36.97 2.35e+05 32.27  2.4256 3.3941 6.1833 1.5646 3.8993 0.05023  1.587  1.645  1.604 
14 36.28 2.53e+05 31.69  2.4617 3.3614 6.1840 1.5630 3.8597 0.01202  1.742  1.773  1.691 
15 36.12 2.57e+05 31.55  2.4984 3.3377 6.1880 1.5615 3.8260 0.00167  1.875  1.880  1.762 
16 36.10 2.58e+05 31.53  2.5243 3.3224 6.1914 1.5605 3.8032 0.00019  1.978  1.961  1.814 
17 36.10 2.58e+05 31.53  2.5282 3.3200 6.1920 1.5604 3.7998 0.00005  1.995  1.974  1.823 
18 36.08 2.59e+05 31.52  2.5933 3.2833 6.2000 1.5578 3.7430 0.00000  2.243  2.164  1.941 
19 36.06 2.59e+05 31.52  2.6632 3.2456 6.2070 1.5550 3.6821 0.00000  2.500  2.354  2.055 
20 36.04 2.60e+05 31.51  2.7340 3.2082 6.2130 1.5521 3.6203 0.00000  2.780  2.554  2.168 
21 36.02 2.60e+05 31.51  2.8091 3.1695 6.2186 1.5489 3.5548 0.00000  3.116  2.784  2.293 
22 35.98 2.61e+05 31.49  2.8853 3.1309 6.2232 1.5456 3.4882 0.00000  3.600  3.102  2.459 
23 35.94 2.62e+05 31.48  2.9548 3.0962 6.2267 1.5426 3.4273 0.00000  4.174  3.460  2.634 
24 35.91 2.63e+05 31.48  3.0245 3.0622 6.2298 1.5395 3.3664 0.00000  4.689  3.764  2.776 
25 35.89 2.63e+05 31.49  3.0873 3.0318 6.2326 1.5368 3.3116 0.00000  5.198  4.051  2.899 
26 35.87 2.64e+05 31.52  3.1500 3.0018 6.2351 1.5340 3.2570 0.00000  5.808  4.379  3.039 
27 35.86 2.64e+05 31.59  3.2057 2.9752 6.2374 1.5315 3.2084 0.00000  6.566  4.789  3.207 
 1 78.86 0.00e+00 42.03  3.0566 3.4350 6.5263 1.5538 3.6802 0.95099  0.996  1.119  1.205 
 2 74.32 1.65e+04 52.43  3.0294 3.4239 6.4978 1.5536 3.6781 0.85079  1.061  1.180  1.254 
 3 71.97 2.56e+04 53.38  3.0165 3.4169 6.4825 1.5534 3.6753 0.80059  1.093  1.210  1.279 
 4 67.38 4.47e+04 53.41  2.9963 3.3993 6.4515 1.5526 3.6643 0.70099  1.172  1.282  1.335 
 5 62.87 6.53e+04 52.22  2.9700 3.3825 6.4197 1.5522 3.6570 0.60055  1.240  1.343  1.381 
 6 58.67 8.73e+04 49.91  2.9255 3.3722 6.3893 1.5526 3.6657 0.50065  1.284  1.383  1.411 
 7 54.97 1.11e+05 47.14  2.8681 3.3676 6.3621 1.5538 3.6871 0.40067  1.298  1.395  1.421 
 8 51.76 1.38e+05 44.57  2.8175 3.3610 6.3384 1.5549 3.7050 0.30063  1.307  1.403  1.426 
 9 50.30 1.52e+05 43.42  2.7963 3.3561 6.3278 1.5553 3.7110 0.25044  1.309  1.405  1.428 
10 48.94 1.68e+05 42.35  2.7792 3.3493 6.3181 1.5556 3.7139 0.20043  1.319  1.413  1.434 
11 47.64 1.84e+05 41.35  2.7668 3.3402 6.3093 1.5557 3.7131 0.15039  1.336  1.429  1.445 
12 46.41 2.03e+05 40.40  2.7620 3.3269 6.3018 1.5555 3.7058 0.10043  1.370  1.458  1.466 
13 45.21 2.23e+05 39.46  2.7725 3.3048 6.2968 1.5547 3.6854 0.05038  1.446  1.524  1.514 
14 44.38 2.40e+05 38.76  2.8093 3.2730 6.2963 1.5530 3.6453 0.01222  1.582  1.638  1.594 
15 44.17 2.44e+05 38.56  2.8565 3.2441 6.3007 1.5511 3.6023 0.00105  1.735  1.764  1.680 
16 44.15 2.44e+05 38.54  2.8746 3.2339 6.3027 1.5504 3.5864 0.00025  1.801  1.817  1.715 
17 44.15 2.44e+05 38.54  2.8786 3.2316 6.3032 1.5502 3.5829 0.00012  1.815  1.829  1.722 
18 44.13 2.45e+05 38.54  2.9382 3.1989 6.3095 1.5478 3.5309 0.00000  2.016  1.987  1.824 
19 44.10 2.45e+05 38.53  3.0112 3.1606 6.3158 1.5447 3.4673 0.00000  2.256  2.170  1.937 
20 44.08 2.46e+05 38.53  3.0899 3.1204 6.3213 1.5414 3.3987 0.00000  2.522  2.365  2.052 
21 44.06 2.46e+05 38.52  3.1562 3.0872 6.3253 1.5385 3.3409 0.00000  2.770  2.540  2.151 
22 44.03 2.47e+05 38.51  3.2333 3.0494 6.3290 1.5351 3.2736 0.00000  3.118  2.777  2.280 
23 43.99 2.47e+05 38.50  3.3039 3.0151 6.3318 1.5320 3.2119 0.00000  3.559  3.066  2.428 
24 43.95 2.48e+05 38.49  3.3751 2.9809 6.3344 1.5287 3.1496 0.00000  4.011  3.348  2.565 
25 43.93 2.48e+05 38.49  3.4267 2.9564 6.3361 1.5264 3.1046 0.00000  4.316  3.533  2.652 


==> MRT_nowind_data.txt <==
Title: Adiabatic Mass Loss In Binary Stars. VI. Massive Mass Helium Binary Stars
Authors: Lifu Zhang, Hongwei Ge, Zhenwei Li, Hailiang Chen, Dengkai Jiang, Xuefei Chen, Zhanwen Han
Table: Physical parameters and mass transfer stability of a no-wind helium stars
================================================================================
Byte-by-byte Description of file: MRT_nowind_data.txt
--------------------------------------------------------------------------------
   Bytes Format Units      Label       Explanations
--------------------------------------------------------------------------------
   1-  2 I2     ---        k           mass loss sequence number
   4-  8 F5.2   solMass    Mass        initial mass before mass loss
  10- 17 A8     yr         age         age since He-ZAMS (1)
  19- 23 F5.2   solMass    MCO         carbon-oxygen core mass (2)
  25- 31 F7.4   [solRad]   logR        log initial stellar radius
  33- 38 F6.4   [yr]       logt*KH     log KH timescale
  40- 45 F6.4   [solLum]   logL        log initial luminosity
  47- 52 F6.4   [K]        logTeff     log initial effective temperature
  54- 59 F6.4   [cm/s2]    logg        log initial surface gravity acceleration
  61- 67 F7.5   ---        XHe*c       helium fraction in the center
  69- 74 F6.3   ---        qcrit[0]    critical mass ratio for conservative mass transfer (3)
  76- 81 F6.3   ---        qcrit[0.5]  critical mass ratio for half non-conservative angular momentum loss (4)
  83- 88 F6.3   ---        qcrit[1]    critical mass ratio for fully non-conservative angular momentum loss (5)
--------------------------------------------------------------------------------
Note (1):   the He-ZAMS models are every first models in the list.
Note (2):   the mass coordinate at which the helium abundance is halfway between the maximum helium abundance in the stellar interior and the minimum helium abundance interior to that maximum.
Note (3):   full-conserved mass transfer. defines q=M_helium/M_accretor.
Note (4):   half non-conserved mass transfer. The angular momentum loss is using beta=0.5 isotropic re-emission.
Note (5):   fully non-conserved mass transfer. The angular momentum loss is using beta=1 isotropic re-emission.
--------------------------------------------------------------------------------
 1 10.00 0.00e+00  5.58 -0.0823 4.3861 5.1447 1.6225 5.5098 0.95356  1.036  1.175  1.295 
 2 10.00 4.50e+04  6.59 -0.0644 4.3640 5.1591 1.6224 5.4942 0.85358  1.059  1.198  1.310 
 3 10.00 6.90e+04  6.76 -0.0541 4.3517 5.1669 1.6224 5.4853 0.80258  1.071  1.208  1.320 
 4 10.00 1.17e+05  6.98 -0.0335 4.3271 5.1826 1.6223 5.4674 0.70275  1.093  1.228  1.335 
 5 10.00 1.66e+05  7.13 -0.0126 4.3019 5.1987 1.6222 5.4492 0.60341  1.115  1.250  1.350 
 6 10.00 2.17e+05  7.24  0.0089 4.2757 5.2155 1.6221 5.4305 0.50320  1.138  1.270  1.364 
 7 10.00 2.70e+05  7.34  0.0305 4.2489 5.2329 1.6220 5.4117 0.40355  1.163  1.291  1.381 
 8 10.00 3.27e+05  7.42  0.0519 4.2210 5.2515 1.6220 5.3932 0.30315  1.189  1.317  1.398 
 9 10.00 3.58e+05  7.47  0.0621 4.2066 5.2616 1.6221 5.3843 0.25223  1.204  1.329  1.413 
10 10.00 3.90e+05  7.51  0.0710 4.1924 5.2718 1.6222 5.3766 0.20283  1.220  1.343  1.420 
11 10.00 4.26e+05  7.55  0.0781 4.1779 5.2833 1.6225 5.3704 0.15154  1.239  1.360  1.433 
12 10.00 4.64e+05  7.59  0.0801 4.1646 5.2957 1.6230 5.3687 0.10219  1.295  1.411  1.469 
13 10.00 5.11e+05  7.61  0.0670 4.1544 5.3116 1.6243 5.3800 0.05050  1.328  1.438  1.489 
14 10.00 5.50e+05  7.62  0.0105 4.1605 5.3301 1.6277 5.4292 0.01205  1.346  1.458  1.510 
15 10.00 5.61e+05  7.61 -0.0491 4.1733 5.3431 1.6308 5.4809 0.00196  1.408  1.510  1.540 
16 10.00 5.63e+05  7.60 -0.0764 4.1764 5.3519 1.6324 5.5046 0.00029  1.453  1.547  1.569 
17 10.00 5.66e+05  7.59 -0.1491 4.1708 5.3890 1.6373 5.5677 0.00000  1.789  1.837  1.783 
18 10.00 5.68e+05  7.60 -0.0379 4.1014 5.4101 1.6336 5.4712 0.00000  2.373  2.311  2.100 
19 10.00 5.69e+05  7.60  0.0437 4.0562 5.4199 1.6306 5.4003 0.00000  2.648  2.519 -1.000 
20 10.00 5.70e+05  7.60  0.1135 4.0197 5.4261 1.6280 5.3397 0.00000  3.020  2.787  2.406 
21 10.00 5.70e+05  7.60  0.1901 3.9810 5.4316 1.6250 5.2732 0.00000  3.324  3.001  2.537 
22 10.00 5.71e+05  7.58  0.2591 3.9466 5.4360 1.6222 5.2132 0.00000  3.621  3.213  2.658 
23 10.00 5.71e+05  7.57  0.3346 3.9093 5.4405 1.6192 5.1477 0.00000  3.953 -1.000 -1.000 
24 10.00 5.72e+05  7.55  0.4114 3.8715 5.4449 1.6161 5.0809 0.00000  4.314  3.661  2.905 
25 10.00 5.72e+05  7.53  0.4885 3.8338 5.4491 1.6130 5.0140 0.00000  4.604  3.840  3.002 
26 10.00 5.72e+05  7.51  0.5785 3.7899 5.4540 1.6094 4.9358 0.00000  5.109  4.147  3.157 
27 10.00 5.72e+05  7.49  0.6585 3.7509 5.4582 1.6061 4.8663 0.00000  5.352  4.297  3.244 
28 10.00 5.73e+05  7.46  0.7367 3.7131 5.4621 1.6029 4.7984 0.00000  5.920  4.624  3.395 
29 10.00 5.73e+05  7.41  0.8148 3.6754 5.4658 1.5996 4.7306 0.00000  6.352  4.866  3.513 
30 10.00 5.73e+05  7.15  0.8954 3.6366 5.4696 1.5963 4.6605 0.00000  7.142  5.614  3.823 
 1 13.00 0.00e+00  7.28  0.0856 4.3226 5.3633 1.6261 5.4779 0.95534  0.874  1.014  1.148 
 2 13.00 3.70e+04  8.80  0.1059 4.3013 5.3757 1.6258 5.4603 0.85406  0.896  1.035  1.166 
 3 13.00 5.60e+04  9.04  0.1177 4.2896 5.3823 1.6256 5.4500 0.80480  0.907  1.046  1.175 
 4 13.00 9.60e+04  9.36  0.1432 4.2646 5.3962 1.6252 5.4278 0.70390  0.930  1.069  1.192 
 5 13.00 1.37e+05  9.57  0.1708 4.2384 5.4104 1.6248 5.4038 0.60376  0.955  1.091  1.211 
 6 13.00 1.80e+05  9.73  0.2018 4.2101 5.4252 1.6242 5.3769 0.50255  0.982  1.117  1.233 
 7 13.00 2.24e+05  9.85  0.2360 4.1802 5.4403 1.6234 5.3472 0.40397  1.016  1.151  1.264 
 8 13.00 2.72e+05  9.97  0.2765 4.1464 5.4565 1.6225 5.3120 0.30372  1.061  1.194  1.298 
 9 13.00 2.98e+05 10.02  0.3000 4.1275 5.4652 1.6219 5.2916 0.25324  1.092  1.223  1.321 
10 13.00 3.26e+05 10.07  0.3260 4.1070 5.4744 1.6213 5.2691 0.20230  1.135  1.263  1.352 
11 13.00 3.56e+05 10.12  0.3546 4.0847 5.4843 1.6205 5.2442 0.15198  1.181  1.305  1.384 
12 13.00 3.89e+05 10.17  0.3851 4.0605 5.4952 1.6198 5.2177 0.10201  1.276  1.389  1.444 
13 13.00 4.27e+05 10.20  0.4159 4.0335 5.5089 1.6191 5.1909 0.05157  1.336  1.444  1.488 
14 13.00 4.62e+05 10.20  0.4305 4.0094 5.5266 1.6194 5.1783 0.01120  1.484  1.573  1.582 
15 13.00 4.69e+05 10.19  0.4295 4.0016 5.5348 1.6198 5.1791 0.00300  1.569  1.646  1.635 
16 13.00 4.70e+05 10.19  0.4317 3.9979 5.5376 1.6198 5.1772 0.00171  1.605  1.677  1.656 
17 13.00 4.71e+05 10.18  0.4447 3.9860 5.5438 1.6196 5.1659 0.00040  1.691  1.749  1.706 
18 13.00 4.72e+05 10.18  0.5052 3.9450 5.5586 1.6177 5.1134 0.00000  1.960  1.966  1.853 
19 13.00 4.75e+05 10.17  0.6457 3.8599 5.5826 1.6129 4.9914 0.00000  2.749  2.574  2.234 
20 13.00 4.75e+05 10.17  0.7039 3.8297 5.5876 1.6106 4.9408 0.00000  3.077  2.805  2.364 
21 13.00 4.76e+05 10.17  0.7701 3.7963 5.5922 1.6079 4.8833 0.00000  3.322  2.979  2.463 
22 13.00 4.77e+05 10.17  0.8448 3.7590 5.5971 1.6049 4.8184 0.00000  3.666  3.204  2.577 
23 13.00 4.77e+05 10.17  0.9210 3.7211 5.6019 1.6018 4.7522 0.00000  4.054  3.448  2.691 
24 13.00 4.78e+05 10.17  0.9813 3.6911 5.6057 1.5994 4.6999 0.00000  4.221  3.558  2.757 
25 13.00 4.78e+05 10.18  1.0421 3.6609 5.6095 1.5969 4.6470 0.00000  4.649  3.814  2.862 
26 13.00 4.79e+05 10.20  1.1311 3.6169 5.6149 1.5933 4.5697 0.00000  5.144  4.107  2.994 
 1 17.00 0.00e+00  9.56  0.2981 4.2560 5.5705 1.6272 5.4097 0.95540  0.747  0.881  1.019 
 2 17.00 3.10e+04 11.75  0.3314 4.2310 5.5810 1.6263 5.3808 0.85345  0.780  0.916  1.053 
 3 17.00 4.70e+04 12.09  0.3518 4.2165 5.5867 1.6257 5.3632 0.80401  0.803  0.940  1.078 
 4 17.00 8.00e+04 12.52  0.3980 4.1847 5.5984 1.6243 5.3230 0.70533  0.824  0.961  1.097 
 5 17.00 1.15e+05 12.80  0.4542 4.1480 5.6107 1.6225 5.2742 0.60468  0.905  1.042  1.166 
 6 17.00 1.52e+05 13.01  0.5232 4.1051 5.6236 1.6202 5.2143 0.50288  0.983  1.117  1.227 
 7 17.00 1.90e+05 13.18  0.6042 4.0569 5.6367 1.6173 5.1439 0.40406  1.069  1.198  1.294 
 8 17.00 2.32e+05 13.33  0.7052 3.9989 5.6509 1.6137 5.0562 0.30294  1.188  1.308  1.379 
 9 17.00 2.54e+05 13.40  0.7623 3.9668 5.6582 1.6116 5.0066 0.25388  1.254  1.368  1.426 
10 17.00 2.78e+05 13.46  0.8268 3.9309 5.6660 1.6092 4.9506 0.20374  1.341  1.445  1.483 
11 17.00 3.04e+05 13.53  0.8977 3.8916 5.6746 1.6065 4.8890 0.15361  1.414  1.510  1.532 
12 17.00 3.34e+05 13.59  0.9799 3.8459 5.6845 1.6034 4.8176 0.10178  1.545  1.625  1.617 
13 17.00 3.67e+05 13.65  1.0726 3.7933 5.6969 1.6000 4.7371 0.05017  1.742  1.785  1.722 
14 17.00 3.93e+05 13.65  1.1518 3.7461 5.7097 1.5972 4.6682 0.01594  1.957  1.959  1.837 
15 17.00 4.03e+05 13.63  1.2155 3.7066 5.7215 1.5950 4.6129 0.00160  2.206  2.151  1.956 
16 17.00 4.04e+05 13.62  1.2492 3.6865 5.7269 1.5937 4.5837 0.00023  2.344  2.254  2.021 
17 17.00 4.04e+05 13.62  1.2603 3.6800 5.7286 1.5933 4.5740 0.00001  2.377  2.284  2.045 
18 17.00 4.04e+05 13.62  1.3185 3.6466 5.7368 1.5912 4.5235 0.00000  2.617  2.455  2.141 
19 17.00 4.05e+05 13.61  1.4083 3.5960 5.7483 1.5878 4.4455 0.00000  2.991  2.717  2.292 
20 17.00 4.06e+05 13.61  1.4905 3.5495 5.7592 1.5847 4.3741 0.00000  3.565  3.104  2.494 
21 17.00 4.08e+05 13.62  1.5271 3.5295 5.7632 1.5833 4.3423 0.00000  3.967  3.397  2.638 
22 17.00 4.08e+05 13.62  1.5684 3.5084 5.7664 1.5816 4.3064 0.00000  4.351  3.601  2.734 
23 17.00 4.09e+05 13.63  1.6525 3.4661 5.7722 1.5781 4.2334 0.00000  4.976  3.978  2.902 
24 17.00 4.10e+05 13.66  1.7839 3.4011 5.7809 1.5727 4.1193 0.00000  5.812  4.457  3.140 
 1 20.00 0.00e+00 11.73  0.4953 4.1930 5.6891 1.6246 5.3091 0.94879  0.760  0.896  1.035 
 2 20.00 2.60e+04 13.93  0.5479 4.1610 5.6983 1.6228 5.2634 0.85485  0.811  0.948  1.081 
 3 20.00 4.10e+04 14.37  0.5812 4.1412 5.7036 1.6216 5.2345 0.80391  0.843  0.980  1.111 
 4 20.00 7.10e+04 14.88  0.6552 4.0984 5.7142 1.6190 5.1702 0.70569  0.921  1.056  1.175 
 5 20.00 1.03e+05 15.22  0.7433 4.0490 5.7254 1.6157 5.0937 0.60537  1.020  1.150  1.252 
 6 20.00 1.37e+05 15.47  0.8469 3.9923 5.7371 1.6118 5.0037 0.50380  1.144  1.266  1.343 
 7 20.00 1.72e+05 15.67  0.9609 3.9309 5.7490 1.6075 4.9047 0.40536  1.233  1.349  1.411 
 8 20.00 2.11e+05 15.85  1.0939 3.8602 5.7619 1.6023 4.7891 0.30395  1.401  1.498  1.519 
 9 20.00 2.32e+05 15.93  1.1649 3.8225 5.7688 1.5996 4.7275 0.25361  1.488  1.573  1.573 
10 20.00 2.54e+05 16.00  1.2385 3.7834 5.7759 1.5967 4.6636 0.20425  1.576  1.646  1.622 
11 20.00 2.79e+05 16.08  1.3205 3.7397 5.7840 1.5935 4.5924 0.15253  1.686  1.738  1.687 
12 20.00 3.07e+05 16.16  1.4101 3.6916 5.7932 1.5900 4.5145 0.10043  1.817  1.843  1.758 
13 20.00 3.37e+05 16.22  1.5073 3.6381 5.8044 1.5863 4.4301 0.05043  2.005  1.996  1.860 
14 20.00 3.63e+05 16.23  1.6050 3.5822 5.8180 1.5826 4.3453 0.01269  2.282  2.208  1.991 
15 20.00 3.70e+05 16.21  1.6688 3.5447 5.8277 1.5803 4.2898 0.00120  2.537  2.397  2.102 
16 20.00 3.70e+05 16.21  1.6842 3.5358 5.8300 1.5797 4.2764 0.00055  2.603  2.444  2.129 
17 20.00 3.70e+05 16.21  1.6959 3.5290 5.8317 1.5793 4.2663 0.00026  2.658  2.483  2.151 
18 20.00 3.71e+05 16.20  1.7545 3.4957 5.8395 1.5770 4.2154 0.00000  2.911  2.660  2.249 
19 20.00 3.72e+05 16.18  1.8563 3.4393 5.8517 1.5731 4.1269 0.00000  3.358  2.964  2.413 
20 20.00 3.74e+05 16.19  1.9615 3.3816 5.8637 1.5690 4.0356 0.00000  4.405  3.623  2.741 
21 20.00 3.75e+05 16.21  1.9742 3.3747 5.8653 1.5685 4.0246 0.00000  4.773  3.826  2.819 
22 20.00 3.75e+05 16.22  2.0000 3.3617 5.8672 1.5675 4.0021 0.00000  5.020  3.982  2.899 
23 20.00 3.77e+05 16.27  2.1992 3.2650 5.8771 1.5589 3.8291 0.00000  6.579  4.810  3.228 
24 20.00 3.78e+05 16.29  2.2527 3.2382 5.8809 1.5567 3.7826 0.00000  6.974  5.013  3.300 
25 20.00 3.78e+05 16.30  2.3188 3.2067 5.8842 1.5537 3.7253 0.00000  7.494  5.281  3.412 
26 20.00 3.79e+05 16.25  2.4620 3.1382 5.8903 1.5475 3.6009 0.00000  8.888  5.956  3.665 
 1 22.00 0.00e+00 12.37  0.6537 4.1400 5.7561 1.6211 5.2129 0.95520  0.807  0.943  1.076 
 2 22.00 2.60e+04 15.37  0.7211 4.1020 5.7648 1.6187 5.1543 0.85548  0.879  1.015  1.139 
 3 22.00 4.00e+04 15.86  0.7626 4.0790 5.7698 1.6171 5.1183 0.80541  0.931  1.065  1.181 
 4 22.00 6.90e+04 16.46  0.8543 4.0290 5.7799 1.6137 5.0387 0.70566  1.021  1.152  1.252 
 5 22.00 1.00e+05 16.84  0.9604 3.9722 5.7906 1.6096 4.9465 0.60388  1.132  1.256  1.336 
 6 22.00 1.32e+05 17.11  1.0754 3.9113 5.8016 1.6051 4.8466 0.50402  1.250  1.363  1.418 
 7 22.00 1.66e+05 17.33  1.2001 3.8458 5.8129 1.6003 4.7383 0.40434  1.376  1.474  1.499 
 8 22.00 2.03e+05 17.52  1.3341 3.7755 5.8250 1.5950 4.6219 0.30446  1.519  1.598  1.587 
 9 22.00 2.23e+05 17.61  1.4050 3.7383 5.8315 1.5922 4.5603 0.25458  1.608  1.672  1.638 
10 22.00 2.45e+05 17.70  1.4813 3.6981 5.8385 1.5892 4.4941 0.20329  1.702  1.750  1.697 
11 22.00 2.69e+05 17.78  1.5607 3.6561 5.8460 1.5860 4.4251 0.15241  1.807  1.838  1.755 
12 22.00 2.95e+05 17.86  1.6494 3.6088 5.8549 1.5825 4.3481 0.10033  1.945  1.947  1.826 
13 22.00 3.24e+05 17.93  1.7462 3.5560 5.8656 1.5788 4.2640 0.05043  2.144  2.100  1.919 
14 22.00 3.50e+05 17.93  1.8511 3.4967 5.8794 1.5748 4.1729 0.01077  2.438  2.320  2.051 
15 22.00 3.55e+05 17.92  1.9000 3.4686 5.8862 1.5729 4.1304 0.00189  2.627  2.457  2.130 
16 22.00 3.56e+05 17.92  1.9358 3.4479 5.8913 1.5716 4.0992 0.00025  2.787  2.570  2.192 
17 22.00 3.56e+05 17.91  1.9473 3.4413 5.8929 1.5711 4.0893 0.00001  2.842  2.608  2.214 
18 22.00 3.56e+05 17.91  1.9957 3.4142 5.8990 1.5693 4.0473 0.00000  3.061  2.756  2.292 
19 22.00 3.57e+05 17.90  2.1020 3.3562 5.9109 1.5651 3.9549 0.00000  3.528  3.068  2.456 
20 22.00 3.59e+05 17.91  2.1939 3.3068 5.9204 1.5614 3.8751 0.00000  4.372  3.596  2.714 
21 22.00 3.60e+05 17.93  2.2067 3.2998 5.9220 1.5609 3.8639 0.00000  4.795  3.840  2.831 
22 22.00 3.61e+05 17.95  2.2585 3.2738 5.9257 1.5588 3.8189 0.00000  5.302  4.131  2.960 
23 22.00 3.62e+05 17.97  2.3062 3.2499 5.9290 1.5568 3.7776 0.00000  5.778  4.391  3.066 
24 22.00 3.63e+05 18.00  2.4614 3.1751 5.9377 1.5500 3.6427 0.00000  6.984  5.015  3.311 
 1 25.00 0.00e+00 14.41  0.9233 4.0463 5.8437 1.6139 5.0343 0.95065  0.941  1.075  1.188 
 2 25.00 2.45e+04 17.59  1.0130 3.9988 5.8523 1.6104 4.9564 0.85068  1.029  1.159  1.258 
 3 25.00 3.77e+04 18.16  1.0627 3.9725 5.8569 1.6085 4.9132 0.80049  1.081  1.208  1.298 
 4 25.00 6.51e+04 18.84  1.1692 3.9168 5.8664 1.6043 4.8207 0.70051  1.195  1.312  1.377 
 5 25.00 9.39e+04 19.27  1.2819 3.8581 5.8762 1.5999 4.7227 0.60048  1.307  1.413  1.453 
 6 25.00 1.24e+05 19.58  1.4005 3.7964 5.8863 1.5952 4.6198 0.50043  1.421  1.512  1.525 
 7 25.00 1.57e+05 19.84  1.5245 3.7320 5.8969 1.5902 4.5120 0.40031  1.543  1.617  1.603 
 8 25.00 1.92e+05 20.06  1.6547 3.6641 5.9082 1.5850 4.3989 0.30027  1.690  1.740  1.687 
 9 25.00 2.11e+05 20.15  1.7232 3.6284 5.9143 1.5823 4.3395 0.25027  1.766  1.802  1.729 
10 25.00 2.32e+05 20.25  1.7945 3.5910 5.9206 1.5794 4.2775 0.20038  1.848  1.869  1.776 
11 25.00 2.54e+05 20.34  1.8708 3.5509 5.9276 1.5764 4.2112 0.15028  1.962  1.960 -1.000 
12 25.00 2.79e+05 20.42  1.9531 3.5072 5.9356 1.5731 4.1398 0.10030  2.083  2.053 -1.000 
13 25.00 3.06e+05 20.50  2.0503 3.4547 5.9458 1.5692 4.0553 0.05024  2.272  2.197 -1.000 
14 25.00 3.30e+05 20.52  2.1611 3.3935 5.9589 1.5649 3.9591 0.01014  2.592  2.431 -1.000 
15 25.00 3.35e+05 20.51  2.2190 3.3611 5.9662 1.5626 3.9088 0.00117  2.814  2.589  2.208 
16 25.00 3.36e+05 20.51  2.2383 3.3503 5.9686 1.5619 3.8921 0.00042  2.897  2.647 -1.000 
17 25.00 3.36e+05 20.51  2.2454 3.3463 5.9695 1.5616 3.8858 0.00024  2.922  2.664 -1.000 
18 25.00 3.36e+05 20.51  2.2560 3.3404 5.9708 1.5612 3.8767 0.00002  2.959  2.691 -1.000 
19 25.00 3.36e+05 20.52  2.3239 3.3032 5.9785 1.5585 3.8177 0.00000  3.271  2.898 -1.000 
20 25.00 3.37e+05 20.52  2.3934 3.2661 5.9854 1.5557 3.7573 0.00000  3.558  3.082  2.467 
21 25.00 3.37e+05 20.53  2.4640 3.2291 5.9917 1.5528 3.6960 0.00000  3.925  3.309  2.575 
22 25.00 3.40e+05 20.55  2.5345 3.1929 5.9973 1.5498 3.6348 0.00000  5.038  3.974  2.870 
23 25.00 3.41e+05 20.57  2.6032 3.1592 6.0013 1.5469 3.5751 0.00000  5.679  4.334  3.026 
24 25.00 3.41e+05 20.58  2.6721 3.1257 6.0048 1.5439 3.5152 0.00000  6.284  4.657  3.155 
25 25.00 3.42e+05 20.60  2.7414 3.0924 6.0080 1.5408 3.4550 0.00000  6.799  4.916  3.258 
26 25.00 3.42e+05 20.61  2.8112 3.0591 6.0110 1.5377 3.3945 0.00000  7.428  5.228  3.374 
27 25.00 3.43e+05 20.61  2.8799 3.0265 6.0137 1.5347 3.3347 0.00000  8.017  5.503  3.483 
28 25.00 3.43e+05 20.60  2.9499 2.9936 6.0163 1.5315 3.2740 0.00000  8.796  5.859  3.610 
29 25.00 3.44e+05 20.58  3.0164 2.9624 6.0187 1.5285 3.2162 0.00000  9.799  6.313  3.760 
30 25.00 3.44e+05 20.36  3.0613 2.9415 6.0203 1.5265 3.1772 0.00000 11.581  7.088  4.012 
 1 30.00 0.00e+00 16.44  1.3785 3.8858 5.9649 1.6001 4.7180 0.95691  1.172  1.291  1.362 
 2 30.00 2.19e+04 21.08  1.4603 3.8435 5.9717 1.5969 4.6470 0.85832  1.262  1.372  1.420 
 3 30.00 3.49e+04 21.87  1.5138 3.8158 5.9761 1.5947 4.6005 0.80437  1.301  1.408  1.450 
 4 30.00 5.99e+04 22.73  1.6161 3.7630 5.9845 1.5906 4.5117 0.70538  1.404  1.497  1.515 
 5 30.00 8.69e+04 23.28  1.7240 3.7073 5.9934 1.5863 4.4180 0.60411  1.491  1.573  1.572 
 6 30.00 1.15e+05 23.67  1.8332 3.6508 6.0024 1.5819 4.3231 0.50503  1.604  1.669  1.640 
 7 30.00 1.45e+05 23.98  1.9475 3.5917 6.0118 1.5773 4.2238 0.40594  1.709  1.756  1.699 
 8 30.00 1.79e+05 24.25  2.0719 3.5274 6.0222 1.5722 4.1158 0.30324  1.851  1.870  1.771 
 9 30.00 1.97e+05 24.37  2.1364 3.4939 6.0276 1.5696 4.0597 0.25324  1.919  1.923  1.805 
10 30.00 2.16e+05 24.48  2.2052 3.4583 6.0334 1.5668 4.0000 0.20271  2.006  1.991  1.846 
11 30.00 2.37e+05 24.59  2.2771 3.4209 6.0395 1.5638 3.9376 0.15356  2.095  2.059  1.888 
12 30.00 2.61e+05 24.69  2.3644 3.3753 6.0472 1.5603 3.8617 0.10058 -1.000 -1.000 -1.000 
13 30.00 2.86e+05 24.77  2.4634 3.3232 6.0564 1.5562 3.7757 0.05178  2.402  2.289  2.026 
14 30.00 3.08e+05 24.78  2.5800 3.2611 6.0678 1.5515 3.6744 0.01137  2.696  2.501  2.148 
15 30.00 3.13e+05 24.77  2.6420 3.2279 6.0740 1.5489 3.6206 0.00153 -1.000 -1.000 -1.000 
16 30.00 3.13e+05 24.77  2.6482 3.2246 6.0747 1.5487 3.6152 0.00119  2.944  2.673  2.243 
17 30.00 3.13e+05 24.77  2.6579 3.2194 6.0756 1.5483 3.6068 0.00080 -1.000 -1.000 -1.000 
18 30.00 3.13e+05 24.77  2.6740 3.2107 6.0773 1.5476 3.5928 0.00036 -1.000 -1.000 -1.000 
19 30.00 3.14e+05 24.76  2.7621 3.1643 6.0854 1.5440 3.5163 0.00000  3.421  2.993  2.411 
20 30.00 3.14e+05 24.77  2.8278 3.1306 6.0906 1.5412 3.4592 0.00000  3.717  3.180  2.503 
21 30.00 3.15e+05 24.78  2.9431 3.0729 6.0983 1.5363 3.3591 0.00000  4.256  3.517  2.668 
22 30.00 3.16e+05 24.79  2.9865 3.0516 6.1007 1.5344 3.3213 0.00000  4.868  3.871  2.830 
23 30.00 3.18e+05 24.82  3.0654 3.0136 6.1044 1.5309 3.2529 0.00000  5.645  4.297  3.009 
24 30.00 3.19e+05 24.85  3.1542 2.9714 6.1082 1.5269 3.1757 0.00000  6.377  4.689  3.157 
25 30.00 3.19e+05 24.87  3.2222 2.9397 6.1104 1.5238 3.1166 0.00000  6.980  4.990  3.271 
26 30.00 3.20e+05 24.89  3.2880 2.9092 6.1122 1.5208 3.0594 0.00000  7.482  5.228  3.359 
27 30.00 3.20e+05 24.92  3.3591 2.8761 6.1145 1.5175 2.9977 0.00000  8.168  5.547  3.474 
28 30.00 3.21e+05 24.91  3.5556 2.7866 6.1181 1.5083 2.8270 0.00000  9.935  6.326  3.734 
29 30.00 3.21e+05 24.91  3.6196 2.7572 6.1187 1.5052 2.7715 0.00000 10.695  6.632  3.835 
 1 40.01 0.00e+00 21.38  1.9916 3.6877 6.1468 1.5823 4.3106 0.95788  1.376  1.472  1.493 
 2 40.01 1.94e+04 28.13  2.0619 3.6515 6.1524 1.5794 4.2495 0.85875  1.433  1.521  1.528 
 3 40.01 3.04e+04 29.22  2.1063 3.6288 6.1559 1.5776 4.2109 0.80741  1.463  1.547  1.547 
 4 40.01 5.34e+04 30.50  2.1969 3.5822 6.1631 1.5739 4.1322 0.70567  1.533  1.605  1.587 
 5 40.01 7.74e+04 31.28  2.2907 3.5341 6.1704 1.5700 4.0507 0.60591  1.604  1.665  1.627 
 6 40.01 1.03e+05 31.84  2.3914 3.4827 6.1781 1.5659 3.9633 0.50464  1.676  1.723  1.665 
 7 40.01 1.31e+05 32.29  2.4985 3.4281 6.1862 1.5614 3.8703 0.40362  1.755  1.787  1.707 
 8 40.01 1.61e+05 32.64  2.6120 3.3704 6.1947 1.5567 3.7717 0.30520  1.845  1.858  1.752 
 9 40.01 1.78e+05 32.80  2.6768 3.3375 6.1994 1.5540 3.7154 0.25368  1.905  1.905  1.781 
10 40.01 1.96e+05 32.95  2.7439 3.3035 6.2042 1.5512 3.6571 0.20417  1.970  1.955  1.812 
11 40.01 2.16e+05 33.09  2.8212 3.2643 6.2098 1.5479 3.5900 0.15215  2.047  2.015  1.849 
12 40.01 2.37e+05 33.22  2.9108 3.2190 6.2163 1.5441 3.5121 0.10048  2.158  2.099  1.900 
13 40.01 2.58e+05 33.31  3.0096 3.1689 6.2234 1.5399 3.4263 0.05603  2.321  2.221  1.973 
14 40.01 2.79e+05 33.33  3.1635 3.0917 6.2338 1.5332 3.2927 0.01068  2.653  2.460  2.109 
15 40.01 2.83e+05 33.32  3.2293 3.0588 6.2381 1.5304 3.2355 0.00220  2.841  2.591  2.183 
16 40.01 2.84e+05 33.32  3.2601 3.0434 6.2401 1.5291 3.2087 0.00092  2.951  2.666  2.223 
17 40.01 2.84e+05 33.32  3.2887 3.0292 6.2419 1.5278 3.1838 0.00037  3.049  2.733  2.259 
18 40.01 2.84e+05 33.32  3.3005 3.0233 6.2427 1.5273 3.1736 0.00015  3.092  2.762  2.274 
19 40.01 2.84e+05 33.33  3.3626 2.9927 6.2463 1.5246 3.1197 0.00000  3.320  2.913  2.352 
20 40.01 2.85e+05 33.35  3.4392 2.9556 6.2502 1.5211 3.0532 0.00000  3.593  3.088  2.441 
21 40.01 2.85e+05 33.38  3.5353 2.9100 6.2541 1.5168 2.9697 0.00000  3.932  3.301  2.546 
22 40.01 2.85e+05 33.39  3.5970 2.8811 6.2561 1.5139 2.9161 0.00000  4.202  3.466  2.623 
23 40.01 2.86e+05 33.40  3.6546 2.8545 6.2577 1.5113 2.8660 0.00000  4.616  3.712  2.734 
24 40.01 2.87e+05 33.42  3.7373 2.8161 6.2602 1.5074 2.7942 0.00000  5.194  4.042  2.879 
25 40.01 2.87e+05 33.43  3.8025 2.7860 6.2620 1.5044 2.7376 0.00000  5.632  4.281  2.978 
26 40.01 2.88e+05 33.45  3.8854 2.7478 6.2642 1.5005 2.6656 0.00000 -1.000 -1.000 -1.000 
27 40.01 2.88e+05 33.47  3.9335 2.7257 6.2654 1.4982 2.6238 0.00000 -1.000 -1.000 -1.000 
28 40.01 2.89e+05 33.50  4.0395 2.6772 6.2679 1.4932 2.5317 0.00000 -1.000 -1.000 -1.000 
29 40.01 2.89e+05 33.52  4.1110 2.6446 6.2694 1.4898 2.4696 0.00000  7.991  5.458  3.420 
30 40.01 2.90e+05 33.55  4.1885 2.6096 6.2708 1.4861 2.4024 0.00000  8.691  5.768  3.522 
31 40.01 2.90e+05 33.57  4.2714 2.5723 6.2721 1.4821 2.3303 0.00000  9.331  6.051  3.618 
32 40.01 2.91e+05 33.59  4.3321 2.5450 6.2730 1.4791 2.2776 0.00000  9.896  6.282  3.689 
33 40.01 2.91e+05 33.60  4.3893 2.5194 6.2737 1.4764 2.2279 0.00000 10.343  6.470  3.752 
34 40.01 2.91e+05 33.63  4.4987 2.4705 6.2751 1.4710 2.1329 0.00000 11.536  6.931  3.880 
35 40.01 2.91e+05 33.64  4.5644 2.4414 6.2757 1.4678 2.0759 0.00000 12.085  7.155  3.942 
36 40.01 2.92e+05 33.64  4.6103 2.4209 6.2762 1.4656 2.0359 0.00000 12.600  7.354  3.998 
37 40.01 2.92e+05 33.64  4.7066 2.3782 6.2771 1.4608 1.9523 0.00000 13.786  7.802  4.120 
38 40.01 2.92e+05 33.64  4.7815 2.3451 6.2793 1.4569 1.8872 0.00000 14.557  8.059  4.194 
39 40.01 2.92e+05 33.64  4.8179 2.3288 6.2781 1.4553 1.8556 0.00000 15.240  8.301  4.262 
 1 50.00 0.00e+00 25.53  2.4777 3.5343 6.2827 1.5674 3.9851 0.95095  1.474  1.553  1.545 
 2 50.00 1.79e+04 34.96  2.5333 3.5059 6.2870 1.5651 3.9368 0.85087  1.502  1.576  1.560 
 3 50.00 2.78e+04 36.39  2.5739 3.4853 6.2899 1.5634 3.9016 0.80071  1.524  1.595  1.573 
 4 50.00 4.87e+04 38.08  2.6587 3.4424 6.2960 1.5599 3.8279 0.70077  1.572  1.634  1.599 
 5 50.00 7.11e+04 39.12  2.7508 3.3960 6.3024 1.5560 3.7480 0.60073  1.624  1.677  1.627 
 6 50.00 9.52e+04 39.86  2.8498 3.3463 6.3091 1.5518 3.6619 0.50044  1.681  1.723  1.657 
 7 50.00 1.21e+05 40.43  2.9590 3.2918 6.3162 1.5472 3.5671 0.40066  1.744  1.773  1.690 
 8 50.00 1.50e+05 40.90  3.0835 3.2302 6.3238 1.5418 3.4589 0.30041  1.829  1.841  1.732 
 9 50.00 1.66e+05 41.10  3.1542 3.1954 6.3278 1.5387 3.3975 0.25060  1.882  1.883  1.759 
10 50.00 1.82e+05 41.29  3.2342 3.1563 6.3322 1.5352 3.3280 0.20044  1.951  1.937  1.792 
11 50.00 2.00e+05 41.46  3.3271 3.1111 6.3371 1.5311 3.2473 0.15034  2.041  2.006  1.836 
12 50.00 2.20e+05 41.62  3.4426 3.0553 6.3427 1.5260 3.1471 0.10029  2.187  2.116  1.903 
13 50.00 2.42e+05 41.75  3.6123 2.9741 6.3502 1.5184 2.9996 0.05025  2.459  2.317  2.021 
14 50.00 2.59e+05 41.79  3.8392 2.8677 6.3580 1.5080 2.8025 0.01019  2.913  2.634  2.197 
15 50.00 2.63e+05 41.79  3.9908 2.7968 6.3631 1.5009 2.6709 0.00117  3.317  2.904  2.339 
16 50.00 2.63e+05 41.81  4.0829 2.7537 6.3662 1.4966 2.5909 0.00007  3.617  3.096  2.435 
17 50.00 2.63e+05 41.81  4.0858 2.7523 6.3663 1.4965 2.5883 0.00004  3.625  3.101  2.438 
18 50.00 2.63e+05 41.81  4.0890 2.7508 6.3664 1.4964 2.5856 0.00001  3.638  3.109  2.441 
19 50.00 2.63e+05 41.84  4.1509 2.7220 6.3684 1.4935 2.5318 0.00000  3.855  3.244  2.506 
20 50.00 2.64e+05 41.87  4.2225 2.6889 6.3704 1.4901 2.4696 0.00000  4.092  3.389  2.575 
21 50.00 2.64e+05 41.90  4.2917 2.6571 6.3721 1.4868 2.4095 0.00000  4.328  3.530  2.639 
22 50.00 2.64e+05 41.92  4.3629 2.6247 6.3736 1.4834 2.3477 0.00000  4.577  3.675  2.705 
23 50.00 2.64e+05 41.94  4.4385 2.5906 6.3748 1.4797 2.2820 0.00000  4.884  3.853  2.786 
24 50.00 2.64e+05 41.95  4.5082 2.5594 6.3758 1.4763 2.2215 0.00000  5.219  4.044  2.872 
25 50.00 2.65e+05 41.96  4.5774 2.5284 6.3768 1.4729 2.1614 0.00000  5.547  4.226  2.948 
26 50.00 2.65e+05 41.97  4.6504 2.4956 6.3778 1.4693 2.0979 0.00000  5.928  4.431  3.029 
27 50.00 2.65e+05 41.99  4.7173 2.4657 6.3787 1.4660 2.0399 0.00000  6.286  4.616  3.100 
28 50.00 2.65e+05 42.00  4.7869 2.4346 6.3795 1.4626 1.9794 0.00000 -1.000 -1.000 -1.000 
29 50.00 2.66e+05 42.02  4.8570 2.4034 6.3803 1.4591 1.9185 0.00000  7.087  5.013  3.246 
30 50.00 2.66e+05 42.04  4.9277 2.3719 6.3811 1.4556 1.8571 0.00000  7.517  5.219  3.319 
31 50.00 2.66e+05 42.05  4.9971 2.3411 6.3817 1.4521 1.7968 0.00000  7.961  5.426  3.390 
32 50.00 2.66e+05 42.07  5.0679 2.3097 6.3824 1.4485 1.7353 0.00000  8.435  5.642  3.462 
33 50.00 2.67e+05 42.09  5.1371 2.2791 6.3830 1.4450 1.6752 0.00000  8.920  5.858  3.532 
34 50.00 2.67e+05 42.11  5.2048 2.2491 6.3836 1.4416 1.6165 0.00000  9.402  6.066  3.598 
35 50.00 2.67e+05 42.12  5.2767 2.2173 6.3841 1.4379 1.5539 0.00000  9.957  6.303  3.671 
36 50.00 2.67e+05 42.14  5.3496 2.1851 6.3847 1.4342 1.4906 0.00000 10.529  6.539  3.742 
37 50.00 2.68e+05 42.16  5.4217 2.1533 6.3852 1.4305 1.4281 0.00000 11.104  6.771  3.811 
38 50.00 2.68e+05 42.18  5.4920 2.1222 6.3857 1.4268 1.3670 0.00000 11.706  7.010  3.878 
39 50.00 2.68e+05 42.20  5.5638 2.0905 6.3863 1.4231 1.3046 0.00000 12.310  7.239  3.944 
40 50.00 2.68e+05 42.22  5.6333 2.0598 6.3868 1.4195 1.2443 0.00000 13.007  7.504  4.014 
41 50.00 2.68e+05 42.23  5.7063 2.0276 6.3873 1.4157 1.1808 0.00000 13.632  7.732  4.077 
42 50.00 2.69e+05 42.24  5.7761 1.9967 6.3878 1.4121 1.1202 0.00000 14.361  7.991  4.144 
43 50.00 2.69e+05 42.25  5.8467 1.9655 6.3884 1.4083 1.0589 0.00000 15.081  8.245 -1.000 
44 50.00 2.69e+05 42.26  5.9167 1.9345 6.3890 1.4047 0.9981 0.00000 15.876  8.513  4.274 
45 50.00 2.69e+05 42.27  5.9861 1.9037 6.3896 1.4010 0.9378 0.00000 16.640  8.771  4.337 
46 50.00 2.69e+05 42.28  6.0571 1.8723 6.3903 1.3972 0.8762 0.00000 17.498  9.047  4.401 
47 50.00 2.70e+05 42.29  6.1286 1.8406 6.3909 1.3934 0.8140 0.00000 18.303  9.306 -1.000 
48 50.00 2.70e+05 42.31  6.1981 1.8098 6.3915 1.3897 0.7537 0.00000 19.245  9.601  4.526 
49 50.00 2.70e+05 42.32  6.2711 1.7774 6.3922 1.3858 0.6902 0.00000 20.349  9.939  4.600 
50 50.00 2.70e+05 42.34  6.3413 1.7463 6.3928 1.3820 0.6293 0.00000 21.428 10.259  4.669 
51 50.00 2.71e+05 42.35  6.4141 1.7136 6.3938 1.3781 0.5661 0.00000 22.835 10.668  4.753 
52 50.00 2.71e+05 42.35  6.4845 1.6815 6.3954 1.3743 0.5049 0.00000 24.528 11.135  4.845 
53 50.00 2.72e+05 42.32  6.5511 1.6504 6.3978 1.3708 0.4471 0.00000 27.251 11.819  4.988 
 1 60.00 0.00e+00 31.73  2.8991 3.4054 6.3870 1.5537 3.6983 0.95587  1.559  1.622  1.589 
 2 60.00 1.75e+04 42.14  2.9712 3.3695 6.3916 1.5506 3.6357 0.85277  1.595  1.652  1.608 
 3 60.00 2.65e+04 43.75  3.0121 3.3492 6.3941 1.5489 3.6002 0.80485  1.618  1.670  1.620 
 4 60.00 4.65e+04 45.80  3.1038 3.3039 6.3995 1.5449 3.5205 0.70457  1.666  1.709  1.645 
 5 60.00 6.80e+04 47.08  3.2063 3.2537 6.4052 1.5405 3.4315 0.60426  1.720  1.753  1.673 
 6 60.00 9.15e+04 48.00  3.3242 3.1964 6.4113 1.5353 3.3290 0.50250  1.789  1.807  1.708 
 7 60.00 1.16e+05 48.70  3.4599 3.1313 6.4175 1.5293 3.2112 0.40295  1.878  1.878  1.754 
 8 60.00 1.44e+05 49.28  3.6326 3.0494 6.4244 1.5215 3.0612 0.30198  2.024  1.991  1.824 
 9 60.00 1.60e+05 49.53  3.7401 2.9991 6.4280 1.5166 2.9678 0.25236  2.133  2.074  1.875 
10 60.00 1.75e+05 49.75  3.8721 2.9379 6.4319 1.5105 2.8532 0.20282  2.286  2.188  1.944 
11 60.00 1.93e+05 49.96  4.0389 2.8609 6.4364 1.5027 2.7083 0.15172  2.510  2.351  2.038 
12 60.00 2.12e+05 50.14  4.2262 2.7745 6.4415 1.4939 2.5456 0.10213  2.806  2.559  2.154 
13 60.00 2.32e+05 50.30  4.5452 2.6291 6.4483 1.4786 2.2685 0.05224  3.449  2.987  2.379 
14 60.00 2.49e+05 50.40  5.0773 2.3911 6.4553 1.4523 1.8063 0.01041  4.834  3.821  2.769 
15 60.00 2.53e+05 50.48  5.5985 2.1598 6.4602 1.4258 1.3536 0.00106  6.762  4.841  3.182 
16 60.00 2.54e+05 50.54  5.8820 2.0339 6.4629 1.4110 1.1074 0.00005  8.118  5.489  3.417 
17 60.00 2.54e+05 50.54  5.8892 2.0307 6.4630 1.4107 1.1011 0.00001  8.158  5.507  3.424 
18 60.00 2.54e+05 50.54  5.8898 2.0304 6.4630 1.4106 1.1006 0.00001  8.161  5.509  3.424 
19 60.00 2.54e+05 50.55  5.9503 2.0035 6.4637 1.4075 1.0481 0.00000  8.589  5.688  3.479 
20 60.00 2.54e+05 50.56  6.0207 1.9720 6.4646 1.4038 0.9869 0.00000  9.003  5.871  3.541 
21 60.00 2.54e+05 50.56  6.0919 1.9401 6.4656 1.4000 0.9251 0.00000  9.352  6.039  3.601 
22 60.00 2.54e+05 50.58  6.1683 1.9057 6.4668 1.3960 0.8587 0.00000  9.858  6.257  3.671 
23 60.00 2.54e+05 50.61  6.2447 1.8708 6.4686 1.3920 0.7924 0.00000 10.405  6.485  3.742 
24 60.00 2.55e+05 50.63  6.3185 1.8360 6.4714 1.3882 0.7283 0.00000 11.117  6.775  3.828 
25 60.00 2.56e+05 50.65  6.3888 1.8023 6.4745 1.3845 0.6672 0.00000 12.568  7.295  3.958 
26 60.00 2.57e+05 50.68  6.4582 1.7680 6.4786 1.3810 0.6069 0.00000 13.677  7.738  4.086 
27 60.00 2.58e+05 50.72  6.5278 1.7331 6.4833 1.3775 0.5464 0.00000 15.562  8.391  4.243 
28 60.00 2.59e+05 50.76  6.5972 1.6977 6.4886 1.3740 0.4862 0.00000 18.866  9.437 -1.000 
29 60.00 2.61e+05 50.47  6.6606 1.6653 6.4921 1.3708 0.4311 0.00000 25.859 11.498 -1.000 
 1 80.00 0.00e+00 41.83  3.5111 3.2278 6.5487 1.5339 3.2917 0.95467  1.508  1.575  1.549 
 2 80.00 1.51e+04 55.47  3.5934 3.1886 6.5522 1.5303 3.2202 0.85778  1.546  1.607  1.571 
 3 80.00 2.35e+04 57.86  3.6480 3.1627 6.5543 1.5278 3.1728 0.80862  1.579  1.634  1.589 
 4 80.00 4.26e+04 60.87  3.7804 3.1006 6.5589 1.5218 3.0578 0.70565  1.663  1.704  1.635 
 5 80.00 6.31e+04 62.71  3.9478 3.0230 6.5637 1.5141 2.9123 0.60350  1.795  1.810  1.706 
 6 80.00 8.46e+04 63.98  4.1586 2.9266 6.5687 1.5043 2.7292 0.50436  1.995  1.967  1.806 
 7 80.00 1.09e+05 65.01  4.3983 2.8170 6.5741 1.4929 2.5211 0.40055  2.249  2.159  1.924 
 8 80.00 1.35e+05 65.81  4.7260 2.6690 6.5798 1.4771 2.2364 0.30146  2.699  2.485  2.113 
 9 80.00 1.50e+05 66.17  4.9744 2.5580 6.5829 1.4649 2.0207 0.25133  3.134  2.782  2.276 
10 80.00 1.65e+05 66.52  5.3260 2.4019 6.5864 1.4473 1.7153 0.20075  3.887  3.267  2.524 

